Strategic Pricing in Electricity Markets with Pollution Constraints

We introduce a new model for a regulated day-ahead type auction-based electrical market in which the system operator can measure and limit the producer's emissions when choosing its optimal dispatch. We prove properties of this market model that describe it as a generalization to other previous works in the electrical market literature. Furthermore, we use standard sensitivity analysis tools to measure the impact of these pollution variables on market equilibria and present numerical examples of this effect.

==> instance-1-pollution_cost-SA.csv <==
# instance_name: instance-1
# independent_variable: pollution_cost
# technology: 0
# fineness: 2
# equilibrium_subsolver: knitro
# agent_subsolver: knitro100
# agent_optimality_tolerance: 0.005
# minimum_distance_parameter_tolerance: 0.02
# minimum_distance_limit_tolerance: 0.1
# unique_solution: True
# prior_searching: True
# minimum_guess: 1.0
# maximum_guess: 10.0
# variational: False
pollution_cost,bid_node0_tech0,bid_node1_tech0,agent_utility0,agent_tax0,agent_utility1,agent_tax1,operation_cost,total_tax,iso_cost,pollution0,pollution1,total_pollution,production_node0_tech0,production_node1_tech0,flow_0to1,price0,price1,tax,KKTCL_node0_tech0,KKTCL_node1_tech0,KKTCU_node0_tech0,KKTCU_node1_tech0

0.0000000000000000,2.4913320200071065,2.8398331667298677,18.9403457775348727,0.0000000000282766,8.5152884116292835,0.0000000000058216,52.8560176547880900,0.0000000000000000,52.8560176882242843,25.4005755384314362,5.2294511691092662,30.6300267075407007,12.7002877692157181,7.4706445272989521,2.6148216204784815,2.4913320171746607,2.8398331670739858,0.0000000000011132,0.0000000018848957,0.0000000000000327,0.0000000000105912,0.0000000008876140

0.0526315789473684,2.5529080301386493,2.9361312366566006,19.0986892601632867,0.0000000419242571,9.6743904484109891,0.0000000093375839,54.3765295668405457,0.0000000000897065,55.9594673662830360,24.5973261146844493,5.4784416239099034,30.0757677385943509,12.2986630573422246,7.8263451770141481,2.2361589227409224,2.6581709181155313,2.9729734333525584,0.0000000017044234,0.0000003067680582,-0.0000000009249286,0.0000000111823279,-0.0000000843800079

0.1052631578947368,2.6131668205707195,3.0309556241992546,19.2620854627209681,0.0000000138974949,10.8463446222381510,0.0000000033197111,55.9027670199123037,0.0000000000612574,59.0170414715361318,23.8810861841228395,5.7045033470730786,29.5855895311959181,11.9405430920614197,8.1492904958186845,1.8956262818177370,2.8236929304156306,3.1046399092000847,0.0000000005819457,0.0000002487546828,-0.0000000014912141,0.0000000074285623,-0.0000000524136042

0.1578947368421053,2.6722967895767678,3.1245390036164378,19.4303987077324045,0.0000000007714615,12.0288245388945612,0.0000000001962288,57.4330336310310514,0.0000000000052418,62.0354752170708039,23.2379808421945810,5.9108082201851531,29.1487890623797341,11.6189904210972905,8.4440117431216475,1.5874893265073189,2.9880861194601582,3.2350653743583195,0.0000000000331983,0.0000001813805030,-0.0000000016583615,0.0000000045924352,-0.0000000282562889

0.2105263157894737,2.7304482032304040,3.2170629159189810,19.6033770805248935,0.0000000039102606,13.2200162545468327,0.0000000010527611,58.9660602800197040,0.0000000000363337,65.0201551849252439,22.6569950444799844,6.0999521152326981,28.7569471597126807,11.3284975222399922,8.7142173074752840,1.3071400987012016,3.1515007378657698,3.3644313756634969,0.0000000001725851,0.0000001261704008,-0.0000000013216333,0.0000000028299641,-0.0000000137513664

0.2631578947368421,2.7877442942669832,3.3086736203643348,19.7807422945950933,0.0000000051682208,14.4184907685812806,0.0000000014652906,60.5009167961628762,0.0000000000614597,67.9754839671048359,22.1292755595192041,6.2740777454463714,28.4033533049655773,11.0646377797596021,8.9629682077805306,1.0508347798000286,3.3140600151317505,3.4928841750218327,0.0000000002335468,0.0000000912488191,-0.0000000010744447,0.0000000018506637,-0.0000000062779515

0.3157894736842105,2.8442873063019802,3.3994904624042510,19.9622095548185676,0.0000000050764099,15.6231073807960037,0.0000000015090143,62.0369153463843475,0.0000000000740533,70.9051011248438243,21.6476142769948154,6.4349728768180343,28.0825871538128489,10.8238071384974077,9.1928183954543350,0.8154943669396759,3.4758662027182230,3.6205431153712011,0.0000000002345021,0.0000000686017512,-0.0000000008488840,0.0000000012576707,-0.0000000023345383

0.3684210526315789,2.9001630552985724,3.4896121121195729,20.1475013737216209,0.0000000043782995,16.8329454886450556,0.0000000013593910,63.5735463648985473,0.0000000000760658,73.8120485696936726,21.2060767409437823,6.5841428190835218,27.7902195600273032,10.6030383704718911,9.4059183129764605,0.5985600253231876,3.6370051221402959,3.7475068650679706,0.0000000002064644,0.0000000519529685,-0.0000000006359191,0.0000000008571439,-0.0000000002064548

0.4210526315789473,2.9554442273084955,3.5791209699667887,20.3363533448299023,0.0000000036199041,18.0472543142437871,0.0000000011700215,65.1104310590666842,0.0000000000732784,76.6988916101910547,20.7997276284049093,6.7228657117961026,27.5225933402010128,10.3998638142024546,9.6040938739944330,0.3978849674569638,3.7975494604826423,3.8738578244898081,0.0000000001740361,0.0000000404955744,-0.0000000004715264,0.0000000006016209,0.0000000008890035

0.4736842105263158,3.0101929183080194,3.6680865339962394,20.5285174759814737,0.0000000029177902,19.2654163276473618,0.0000000009788958,66.6472885995687392,0.0000000000676695,79.5678121191514123,20.4244254736758641,6.8522349655125794,27.2766604391884435,10.2122127368379321,9.7889070935893994,0.2116528195232961,3.9575613153749281,3.9996654910892082,0.0000000001428579,0.0000000322174965,-0.0000000003433818,0.0000000004304548,0.0000000014267982

0.5263157894736842,3.0644625146865083,3.7565678121142958,20.7237622803105381,0.0000000023253016,20.4869188224406962,0.0000000008076428,68.1839101726568515,0.0000000000609585,82.4206780454766488,20.0766662826164470,6.9731924411871642,27.0498587238036095,10.0383331413082235,9.9617034874102348,0.0383148252359773,4.1170940739562818,4.1249888724969308,0.0000000001158211,0.0000000262002236,-0.0000000002447991,0.0000000003138858,0.0000000016631110

0.5789473684210527,3.1182992358035984,3.8446153069637545,20.9218732902325577,0.0000000018545791,21.7113330529638056,0.0000000006653302,69.7201417610035890,0.0000000000543552,85.2590996847283122,19.7534636301177997,7.0865544246610774,26.8400180547788771,9.8767318150588999,10.1236491780872537,-0.1234586829523342,4.2761939560421123,4.2498784711775741,0.0000000000938863,0.0000000218645739,-0.0000000001703219,0.0000000002340821,0.0000000017474977

0.6315789473684210,3.1717433379475013,3.9322725348764993,21.1226525610944798,0.0000000014899029,22.9382980071533318,0.0000000005509346,71.2558709759642284,0.0000000000483744,88.0844736643283284,19.4522550942137471,7.1930323543686372,26.6452874485823834,9.7261275471068735,10.2757605062409105,-0.2748164808236681,4.4349012180975880,4.3743778033531289,0.0000000000765928,0.0000000189503513,-0.0000000001096690,0.0000000001789053,0.0000000017791106

0.6842105263157894,3.2248300751916359,4.0195772218339387,21.3259178007747359,0.0000000012356843,24.1675077627807937,0.0000000004700972,72.7910171684450233,0.0000000000441018,90.8980180015728649,19.1708285242628413,7.2932494940768535,26.4640780183396949,9.5854142621314207,10.4189278486812196,-0.4167567944499170,4.5932511140991954,4.4985245950077504,0.0000000000644565,0.0000000175509412,-0.0000000000587074,0.0000000001431622,0.0000000018530764

0.7368421052631579,3.2775904526479729,4.1065622316612549,21.5315010088791929,0.0000000011114323,25.3987014509595390,0.0000000004342770,74.3255236086393154,0.0000000000433140,93.7007999130909468,18.9072632383631642,7.3877545121960617,26.2950177505592251,9.4536316191815821,10.5539350174229458,-0.5501517001018179,4.7512746516751792,4.6223517094251365,0.0000000000587834,0.0000000147264917,-0.0000000000770549,0.0000000001229998,0.0000000017342787

0.7894736842105263,3.3300519131239370,4.1932563943645471,21.7392481710539656,0.0000000009913849,26.6316556100192727,0.0000000003972488,75.8593526902967454,0.0000000000419441,96.4937598070604849,18.6598831892905004,7.4770324236498711,26.1369156129403706,9.3299415946452502,10.6814748909283885,-0.6757666489586727,4.9089992719101589,4.7458879768100246,0.0000000000531292,0.0000000123570646,-0.0000000000874597,0.0000000001057875,0.0000000015926267

0.8421052631578947,3.3822388108682095,4.2796850791194831,21.9490175052103957,0.0000000008753212,27.8661777054601920,0.0000000003591835,77.3924808910538218,0.0000000000400013,99.2777292287546231,18.4272185313992480,7.5615138178108969,25.9887323492101459,9.2136092656996240,10.8021625968727104,-0.7942766662695426,5.0664493290613546,4.8691587663335074,0.0000000000475015,0.0000000104237818,-0.0000000000903592,0.0000000000907828,0.0000000014482038

0.8947368421052631,3.4341728548632204,4.3658707194590685,22.1606786118440624,0.0000000007686565,29.1021011090033745,0.0000000003225923,78.9248956606279251,0.0000000000377717,102.0534466317364775,18.2079745331244638,7.6415823948545762,25.8495569279790409,9.1039872665622319,10.9165462783636809,-0.9062795064734428,5.2236465321895675,4.9921865115174864,0.0000000000422154,0.0000000088353503,-0.0000000000891465,0.0000000000779552,0.0000000013082678

0.9473684210526315,3.4858734646022271,4.4518332316374742,22.3741114645198280,0.0000000006456174,30.3392809565504855,0.0000000002767959,80.4565928081901234,0.0000000000339780,104.8215702207504876,18.0010059520546086,7.7175812869204492,25.7185872389750578,9.0005029760273043,11.0251161241720705,-1.0123065745382205,5.3806103010395621,5.1149911285210896,0.0000000000358656,0.0000000072662274,-0.0000000000795209,0.0000000000643632,0.0000000011352898

1.0000000000000000,3.5373580743759345,4.5375903683185559,22.5892055451848641,0.0000000005055619,31.5775908102900971,0.0000000002211834,81.9875745833221288,0.0000000000283939,107.5826888076881858,17.8052958413215840,7.7898183617826273,25.5951142031042096,8.9026479206607920,11.1283119454037536,-1.1128320127281965,5.5373580699812468,5.2375903699890030,0.0000000000283939,0.0000000056224846,-0.0000000000634409,0.0000000000497293,0.0000000009195188



==> instance-2-pollution_cost-SA.csv <==
# instance_name: instance-2
# independent_variable: pollution_cost
# technology: 1
# fineness: 2
# equilibrium_subsolver: knitro
# agent_subsolver: knitro100
# agent_optimality_tolerance: 0.005
# minimum_distance_parameter_tolerance: 0.02
# minimum_distance_limit_tolerance: 0.1
# unique_solution: True
# prior_searching: True
# minimum_guess: 2
# maximum_guess: 5
# variational: False
pollution_cost,bid_node0_tech0,bid_node0_tech1,bid_node1_tech0,bid_node1_tech1,agent_utility0,agent_tax0,agent_utility1,agent_tax1,operation_cost,total_tax,iso_cost,pollution0,pollution1,total_pollution,production_node0_tech0,production_node0_tech1,production_node1_tech0,production_node1_tech1,flow_0to1,price0,price1,tax,KKTCL_node0_tech0,KKTCL_node0_tech1,KKTCL_node1_tech0,KKTCL_node1_tech1,KKTCU_node0_tech0,KKTCU_node0_tech1,KKTCU_node1_tech0,KKTCU_node1_tech1

0.0000000000000000,2.4560104619233512,2.0000001230896687,2.0426503573733270,2.0000001243572063,10.0000012321658289,0.0000008273281851,10.0000012192057017,0.0000008273281835,40.0000025231048397,0.0000000000000000,40.0000025331765983,19.9999999868287226,19.9999999475476713,39.9999999343763903,0.0000000370801783,9.9999999748742727,0.0000000674649326,9.9999999400413699,0.0000000024688181,2.0000002066079650,2.0000002072760048,0.0000000413664093,0.4560102982287436,-0.0000000000129709,0.0426501929875722,-0.0000000000016459,-0.0000000000176232,-0.0000000005471676,0.0000000000726724,-0.0000000013206322

0.0210526315789474,2.3013261484112584,2.0421034918418957,2.0842089942440292,2.0421037225981165,10.4210362316712377,0.0000004553688112,10.4210345132478484,0.0000004553686351,40.8420713130712869,0.0000000004793355,41.6841783782822404,20.0000042301791048,19.9999964926972318,40.0000007228763366,0.0000000091858725,10.0000021104966166,0.0000001975281615,9.9999981475845345,0.0000018487517756,2.0842087113896728,2.0842089415206684,0.0000000227684357,0.2171174154628671,-0.0000000014649031,0.0000000300383182,-0.0000000013832536,-0.0000000000268375,-0.0000000001114488,0.0000000000009613,-0.0000000002459927

0.0421052631578947,2.1684473307087715,2.0842105270981883,2.1684210889415749,2.0842105271393647,10.8420968275038181,0.0000000000035765,10.8421052402713460,0.0000000000035765,41.6842122584885999,0.0000000000000075,43.3684210690357332,19.9999796927530866,19.9999999254709877,39.9999796182240743,0.0000203080954139,9.9999796923288358,0.0000000735059846,9.9999999259825021,0.0000000004179798,2.1684210534097619,2.1684210534550421,0.0000000000001788,0.0000262772989125,0.0000000000040204,0.0000000354859182,-0.0000000000000215,0.0000000000001435,-0.0000000000001815,0.0000000000001022,-0.0000000000002654

0.0631578947368421,2.6311275640794771,2.1263158288504003,2.3839541778227322,2.1263158284155503,11.2631582119838995,0.0000000162024601,11.2631582884288353,0.0000000162024603,42.5263165900408779,0.0000000000511657,45.0526324374333740,19.9999998316357690,20.0000000172740897,39.9999998489098587,0.0000001527155354,9.9999998394601164,0.0000000124576840,10.0000000024082034,-0.0000000113186987,2.2526316188803275,2.2526316187279694,0.0000000008101230,0.3784959457478015,0.0000000003992913,0.1313225595351285,0.0000000002142172,0.0000000006670761,0.0000000012318247,0.0000000005587655,0.0000000013292424

0.0842105263157895,2.3382723897418893,2.1684210531274459,2.3368421217544788,2.1684210529768158,11.6842105264238096,0.0000000098045526,11.6842105196771477,0.0000000098045526,43.3684210505919836,0.0000000000412823,46.7368421137927754,19.9999999942661439,19.9999999969470039,39.9999999912131443,0.0000000031750533,9.9999999955455454,0.0000000057094024,9.9999999956188006,-0.0000000012965127,2.3368421065091813,2.3368421056138708,0.0000000004902276,0.0014302848569551,0.0000000000001894,0.0000000161440829,0.0000000000012607,-0.0000000000177660,0.0000000000000485,-0.0000000000000260,0.0000000000002699

0.1052631578947368,2.4210532162653240,2.2105263170264573,2.4210689894388571,2.2105263169231373,12.1052622933635163,0.0000000004635673,12.1052560214844664,0.0000000004635668,44.2105321716723410,0.0000000000024398,48.4210526556584995,19.9999969760855869,19.9999753102119655,39.9999722862975489,0.0000030236740243,9.9999969762057805,0.0000246900015565,9.9999753101052047,-0.0000000001162536,2.4210526327141380,2.4210526326819246,0.0000000000231784,0.0000005834710843,0.0000000000670356,0.0000163567588721,0.0000000000043245,0.0000000000703975,0.0000000000962564,0.0000000000656001,0.0000000001046520

0.1263157894736842,2.7501963686365216,2.2526316636025947,2.5052632432828177,2.2526316771299730,12.5263158003289643,0.0000008138194339,12.5263106564085493,0.0000008138185984,45.0526359367170883,0.0000000051399120,50.1052650818961922,20.0000008044382795,19.9999802697330189,39.9999810741713020,0.0000003031315401,10.0000002506533701,0.0000186397623837,9.9999808149853173,0.0000005509843790,2.5052631784918775,2.5052632553589724,0.0000000406909701,0.2449332340011068,0.0000000650329915,0.0000000369246503,0.0000000099353522,-0.0000000111767752,0.0000000308491480,-0.0000000027499141,0.0000000357160671

0.1473684210526316,2.5894737592696875,2.2947368346106547,2.5894736901276807,2.2947368305983997,12.9473682929750922,0.0000000000144699,12.9473678903527460,0.0000000000144699,45.8947373191969561,0.0000000000001066,51.7894734943563435,19.9999998794615053,19.9999978490481674,39.9999977285096691,0.0000000607320354,9.9999999093647354,0.0000022108822466,9.9999978190829601,-0.0000000299310165,2.5894736765225055,2.5894736726435461,0.0000000000007235,0.0000000826739085,0.0000000001036642,0.0000000174705032,0.0000000000053605,0.0000000000674305,0.0000000000532400,0.0000000000563588,0.0000000000882317

0.1684210526315789,2.8386359115145585,2.3368420363061073,2.6736841393812751,2.3368420646396335,13.3684206454364691,0.0000000151083662,13.3684202247150541,0.0000000151083649,46.7368412996705374,0.0000000001272283,53.4736831167438282,20.0000004139648304,19.9999987272235664,39.9999991411883968,0.0000000113484072,10.0000002013082110,0.0000008475764093,9.9999989398235787,0.0000002126213616,2.6736841430739688,2.6736841714956419,0.0000000007554183,0.1649517691975207,0.0000000000093916,-0.0000000313504369,-0.0000000000985448,0.0000000000014754,0.0000000000032580,0.0000000000085106,-0.0000000000165315

0.1894736842105263,3.0159945747272658,2.3789473829034575,2.7578947505723472,2.3789473784846127,13.7894737852628566,0.0000000013065550,13.7894736987986555,0.0000000013065549,47.5789478460018245,0.0000000000123779,55.1578949875879516,19.9999999986012043,19.9999992851827741,39.9999992837839784,0.0000000000063883,9.9999999992974082,0.0000007200419336,9.9999992825704211,-0.0000000015982202,2.7578947471740740,2.7578947467876409,0.0000000000653277,0.2580998259388539,0.0000000022738209,0.0000000030541553,0.0000000000058328,0.0000000015635018,0.0000000013048631,0.0000000008257048,0.0000000030692872

0.2105263157894737,3.3335656610440392,2.4210526402366632,2.8421052719497695,2.4210526401063865,14.2105263902222454,0.0000000000334154,14.2105263685481944,0.0000000000334154,48.4210528260973661,0.0000000000003517,56.8421054387673479,20.0000000164523684,19.9999998538954031,39.9999998703477715,0.0000000004153489,10.0000000080185103,0.0000001317376860,9.9999998610788587,0.0000000078504480,2.8421052694092968,2.8421052704979495,0.0000000000016708,0.4914603907575051,0.0000000013031691,0.0000000013271828,0.0000000004521183,0.0000000008113448,0.0000000006197092,0.0000000007188167,0.0000000009875884

0.2315789473684211,3.2798162081757205,2.4631578962491862,2.9263161094195467,2.4631578949943260,14.6315789501406996,0.0000000008557470,14.6315788977347978,0.0000000008557470,49.2631587267606150,0.0000000000099086,58.5263158071743419,19.9999999831139554,19.9999982591167509,39.9999982422307028,0.0000000000031846,9.9999999915553861,0.0000017577665765,9.9999982506750875,-0.0000000084416558,2.9263157910716129,2.9263157898367300,0.0000000000427874,0.3535004171469192,0.0000000000000190,0.0000003196246645,-0.0000000000175275,0.0000000000000017,0.0000000000000027,-0.0000000000009654,0.0000000000024340

0.2526315789473684,2.9999999921805829,2.4947369030371909,2.9999999876706616,2.4947368220296915,14.9999998742293030,0.0000000001941491,14.9999999102884161,0.0000000001941491,59.9999983242454888,0.0000000000049048,59.9999997985085116,10.0000007209525990,10.0000021995865698,20.0000029205391670,9.9999992209915156,0.0000007499805417,9.9999978584666707,0.0000021705599495,-0.0000000290275114,2.9999999921912632,2.9999999878366634,0.0000000000194149,-0.0000000000243029,0.0000000687010494,-0.0000000001645503,-0.0000000079583322,0.0000000000057926,-0.0000000000007855,0.0000000000208667,-0.0000000000072674

0.2736842105263158,3.0000029492724511,2.4526345048054807,3.0000052612368915,2.4526381372169812,15.0000523264900139,0.0000000009513451,15.0000292019526391,0.0000000009513422,60.0000753501547592,0.0000000000260368,60.0000821243555009,10.0000216063169738,9.9999907759785707,20.0000123822955480,10.0000092326701342,0.0000061868234195,9.9999783978941981,0.0000061890421866,0.0000154162848833,3.0000029491215612,3.0000052615745658,0.0000000000951343,0.0000000003128306,-0.0000000230397410,-0.0000000003359875,0.0000012969438368,0.0000000000667735,0.0000000000333987,-0.0000000000934764,0.0000000000584918

0.2947368421052631,3.0000000999476768,2.4105264248771214,3.0000001397625446,2.4105270025432501,15.0000017026505699,0.0000000202796633,15.0000002319844157,0.0000000202796865,59.9999960952403626,0.0000000005977164,60.0000027267808349,10.0000003393915122,10.0000117789604897,20.0000121183520037,10.0000003012209735,0.0000000190852697,9.9999878002083946,0.0000119893760478,0.0000002653253013,3.0000001244178458,3.0000001640621119,0.0000000020279663,-0.0000000017590468,0.0000000006874321,-0.0000000017835632,0.0000005386308209,0.0000000181175987,-0.0000000045654039,0.0000000179223839,-0.0000000046438292

0.3157894736842105,3.0000056007122100,2.3684285668045368,3.0000072890635048,2.3684304310675430,15.0000723806311136,0.0000000020130717,15.0000556483484022,0.0000000020130669,60.0001246189572441,0.0000000000635706,60.0001290998656103,10.0000153792560287,9.9999917102726172,20.0000070895286477,10.0000071945523512,0.0000040923518384,9.9999858506610533,0.0000029298057823,0.0000112494265187,3.0000055990692052,3.0000072865243728,0.0000000002013069,0.0000000026448720,0.0000019164363549,0.0000000039298867,0.0000020931913446,0.0000000004921065,0.0000000003564303,0.0000000008394471,0.0000000003364183

0.3368421052631579,3.0000001973884416,2.3263160123087907,3.0000001941721246,2.3263196547395912,15.0000018396105297,0.0000000001312502,15.0000008028829406,0.0000000001312503,59.9999989781634184,0.0000000000044211,60.0000039185927321,10.0000005731068136,10.0000067595030497,20.0000073326098615,9.9999993870106483,0.0000005930480825,9.9999932823543656,0.0000067385743419,-0.0000000204347571,3.0000001972656776,3.0000001942005090,0.0000000000131250,0.0000000001437800,0.0000000256053241,0.0000000000011011,0.0000036710966499,0.0000000000077357,0.0000000000094601,0.0000000000162049,0.0000000000048164

0.3578947368421053,3.0000003260407220,2.2842115780859138,3.0000002964634431,2.2842109061100686,15.0000033814522986,0.0000000040578169,15.0000035289314706,0.0000000040578171,60.0000069211907601,0.0000000001452271,60.0000069397716373,10.0000001830852039,10.0000007482737683,20.0000009313589722,9.9999997277334653,0.0000002276758696,9.9999998173940376,0.0000004654398657,-0.0000001845842688,3.0000003501526185,3.0000003209175365,0.0000000004057817,0.0000000005584897,0.0000007166178550,-0.0000000026464590,0.0000000731227456,0.0000000034581006,0.0000000042248015,0.0000000028971714,0.0000000053097708

0.3789473684210526,3.0000000299433611,2.2421058839190069,2.9999999706611602,2.2421053138046956,14.9999978193564250,0.0000000169700539,14.9999992866918710,0.0000000169700483,59.9999912510743698,0.0000000006430752,60.0000002491206317,10.0000076558668631,10.0000043781749124,20.0000120340417773,9.9999917940704268,0.0000079308982178,9.9999963339347548,0.0000040221200789,-0.0000003153275752,3.0000000294210429,2.9999999806863276,0.0000000016970041,0.0000000083367326,0.0000005988634834,-0.0000000019315056,0.0000000776117535,0.0000000050955567,-0.0000000023644902,0.0000000053748039,-0.0000000022366335

0.4000000000000000,3.0000027954103210,2.2000028811020038,3.0000029969940099,2.2000048737854789,15.0000267313610074,0.0000000270900354,15.0000197233352441,0.0000000270900720,60.0000272201656699,0.0000000010836000,60.0000590030383592,10.0000132064960496,10.0000267011529544,20.0000399076490041,9.9999899719157010,0.0000116172901739,9.9999708397292117,0.0000279307118715,0.0000014096747945,3.0000027859824856,3.0000029973980937,0.0000000027090000,0.0000000161144858,0.0000001024481812,0.0000000062353812,0.0000018837753410,0.0000000039711795,0.0000000019027009,0.0000000039246417,0.0000000019624868



==> instance-2-pollution_limit-SA-asymmetric.csv <==
# instance_name: instance-2
# independent_variable: pollution_limit
# technology: ---
# fineness: 3
# equilibrium_subsolver: knitro
# agent_subsolver: knitro100
# agent_optimality_tolerance: 0.005
# minimum_distance_parameter_tolerance: 0.02
# minimum_distance_limit_tolerance: 0.1
# unique_solution: True
# prior_searching: True
# minimum_guess: 2
# maximum_guess: 3
# variational: False
pollution_limit,bid_node0_tech0,bid_node0_tech1,bid_node1_tech0,bid_node1_tech1,agent_utility0,agent_tax0,agent_utility1,agent_tax1,operation_cost,total_tax,iso_cost,pollution0,pollution1,total_pollution,production_node0_tech0,production_node0_tech1,production_node1_tech0,production_node1_tech1,flow_0to1,price0,price1,tax,KKTCL_node0_tech0,KKTCL_node0_tech1,KKTCL_node1_tech0,KKTCL_node1_tech1,KKTCU_node0_tech0,KKTCU_node0_tech1,KKTCU_node1_tech0,KKTCU_node1_tech1

25.0000000000000000,3.5547841414573882,2.9797841419385263,3.5178599047008623,3.0178691878646955,20.0485622887273323,7.4692831882093946,20.2982825972891021,5.0307168013312795,67.9760870997886144,12.4999999895406813,67.9760871194820311,14.9385663889185665,10.0614336110814175,24.9999999999999858,5.1626631090445150,4.7781125882506075,10.0571906303743965,0.0021214903535106,-0.0592682117163927,4.0297841410599249,4.0178599042824867,0.4999999995816273,0.0000000000000094,0.0000000000000188,0.0000000000000031,0.0000092827454634,0.0000000000000004,0.0000000000000004,0.0000000000000006,0.0000000000000003

25.5000000000000000,3.5685366015534266,2.9785276456210728,3.5309405362378077,3.0178871985316773,20.1184995331602998,7.9220018453000636,20.4292799119786217,5.1608055685283221,67.9161115471093808,13.0828074049882837,67.9161115488576144,15.4409555076174065,10.0590445096130399,25.5000000172304446,4.7263270600961382,5.2147356192981311,10.0590040656816964,0.0000202219656715,-0.0589808042089049,4.0559353119780761,4.0439918065362566,0.5130512707838543,-0.0000000031541494,0.0000000022662892,0.0000000004337924,-0.0000020664192059,0.0000000000246595,-0.0000000000236250,-0.0000000000527659,0.0000000000168007

26.0000000000000000,3.5648320180757365,2.9788662302601070,3.5274168123032239,3.0178813450161694,20.1087018951549226,8.1224512229651609,20.3939925404804576,5.1254709157312597,67.6101552271588844,13.2479221400030465,67.6101552340111880,15.9408946976982797,10.0591052997373751,25.9999999974356548,4.2914557862040752,5.6495293813354319,10.0590987607698388,0.0000032694837681,-0.0590584313564551,4.0488907105941623,4.0369522791117811,0.5095354669231941,0.0000000010108653,0.0000000002225963,0.0000000000691195,-0.0000000002390550,0.0000000000178798,0.0000000000118803,0.0000000000168967,0.0000000000100672

26.5000000000000000,3.5661975798845655,2.9787414128532612,3.5287156325445759,3.0178842204698859,20.1193676924492806,8.3985420585586681,20.4070000019388225,5.1384915444400683,67.3729593650849097,13.5370336030085507,67.3729595551764504,16.4409257654750398,10.0590742345057471,26.4999999999807834,3.8566977280648329,6.0843156780064032,10.0590731808373643,0.0000005268341914,-0.0590301508410245,4.0514874569042414,4.0395470821015573,0.5108314567173038,0.0000000000262553,-0.0000000000266605,-0.0000000000499730,0.0000000375453216,-0.0000000000022475,-0.0000000000014789,0.0000000000051919,0.0000000000021203

27.0000000000000000,3.5633698974752122,2.9789997160980519,3.5260260742846232,3.0178780908857994,20.1167112005616993,8.6084654471702322,20.3800680649727219,5.1115316269663422,67.0825021011944216,13.7199955618314124,67.0825021021265542,16.9408631384841755,10.0591398376275283,27.0000029761117020,3.4218623984351231,6.5190923142718145,10.0591285007135767,0.0000056684569754,-0.0590891266840575,4.0461104819691940,4.0341740580255667,0.5081479837715338,0.0000000000654663,-0.0000000000000639,0.0000000000120988,0.0000000003629114,0.0000000000002586,-0.0000000000067607,-0.0000000000117320,0.0000000000036430

27.5000000000000000,3.5661413671433220,2.9787465492868037,3.5286621666501059,3.0178840644591305,20.1301409491996424,8.9084425594549010,20.4064646314479887,5.1379552585126076,66.8614580926090127,14.0463978179953681,66.8614580926988538,17.4409249659121812,10.0590750340332775,27.4999999999454552,2.9871310786595537,6.9538811624693357,10.0590747186765572,0.0000001576783598,-0.0590313175872721,4.0513805644755108,4.0394402691212381,0.5107781024725588,0.0000000000169970,0.0000000000040150,0.0000000000018908,0.0000000002832160,0.0000000000002547,0.0000000000003483,0.0000000000004640,0.0000000000002055

28.0000000000000000,3.5777306815970689,2.9776874038566308,3.5396852929891511,3.0179088163600327,20.1578613094922616,9.3612820718674197,20.5168573076633365,5.2484672997241741,66.7387059438162993,14.6097493274691885,66.7387059136197109,17.9411632696160339,10.0588368149458116,28.0000000845618437,2.5525784953156494,7.3886731900315086,10.0588327209186037,0.0000020470136039,-0.0587915203287525,4.0734186057592758,4.0614620558259036,0.5217767616953282,0.0000000005526614,0.0000000000361058,0.0000000000069102,0.0000002907141706,-0.0000000000029871,-0.0000000000076591,-0.0000000000036283,-0.0000000000100177

28.5000000000000000,3.5549381295645426,2.9797700732064101,3.5180063724071862,3.0178591141725839,20.1245323755608467,9.2141118561984356,20.2997470981075949,5.0400531818343177,66.2277769078100533,14.2541648848426021,66.2277768871122703,18.4228392209001122,10.0771610853906708,28.5000003062907830,2.1328665683366710,7.8079123718953696,10.0414569572238364,0.0178520640834172,-0.0592649639680302,4.0300769594466592,4.0181525087106174,0.5001461363102667,-0.0000000003874416,0.0000000000101121,0.0000000000057862,-0.0000011220947491,0.0000000000002669,-0.0000000000003907,-0.0000000000006383,0.0000000000002448

29.0000000000000000,3.5598830881927936,2.9793184079242065,3.5227098137725936,3.0178706352623457,20.1405131534539770,9.5620431065980682,20.3468519642555208,5.0782833876818234,66.0296068794335724,14.6403265020483069,66.0296069948128519,18.9407831889915457,10.0592167956205429,28.9999999846120851,1.6826701220045130,8.2582126538510749,10.0591926536482834,0.0000120709861293,-0.0591609753149880,4.0394799813803690,4.0275486494652606,0.5048388448982175,0.0000000094921155,0.0000000007887319,0.0000000091398944,-0.0000003243828452,0.0000000000253998,-0.0000000000412722,-0.0000000000665922,0.0000000000236329

29.5000000000000000,3.5733461623819744,2.9780881429601416,3.5355149620295516,3.0178990306851898,20.1556327922536056,10.0630048129422036,20.4750930005500074,5.2066574378545400,65.9121027058794908,15.2696622399406490,65.9121027057495326,19.4410745514269365,10.0589254695463346,29.5000000209732711,1.2481428553723872,8.6930184946776983,10.0589251825316950,0.0000001435073198,-0.0588819877189698,4.0650810481778592,4.0531306311788482,0.5176156691505305,-0.0000000001027529,-0.0000000000014100,0.0000000000013679,-0.0000002621925249,0.0000000000001053,0.0000000000001956,0.0000000000001120,0.0000000000000721

30.0000000000000000,3.5548478957748051,2.9797783207280846,3.5179205408455063,3.0178600406491247,20.1573052123957126,9.9715464880634777,20.2988898817230954,5.0302685092127604,65.4766957566802574,15.0018149972764228,65.4766957568031671,19.9406801574485684,10.0593198425510604,29.9999999999996270,0.8130013741606686,9.1277756438075865,10.0593017497196726,0.0000090464156937,-0.0592668890835831,4.0299053705374401,4.0179810407547087,0.5000604999092141,0.0000000001511185,-0.0000000000000060,0.0000000000000103,-0.0000000002871562,0.0000000000000006,0.0000000000000002,-0.0000000000000010,0.0000000000000000

30.5000000000000000,3.5651355951886505,2.9788384505756254,3.5277055361168537,3.0178819321195278,20.1634799996555252,10.4212487514950318,20.3968841325466919,5.1283711708492303,65.3199991602547243,15.5496199223443039,65.3199991602548522,20.4408910640871007,10.0591089359128141,30.4999999999999147,0.3784267929165654,9.5625645765792200,10.0590826833251583,0.0000131262938281,-0.0590522200616005,4.0494680189993257,4.0375291401281368,0.5098236040112887,0.0000000000000492,0.0000000000000063,0.0000000000000062,0.0000000000139689,0.0000000000000001,0.0000000000000003,0.0000000000000003,0.0000000000000001

31.0000000000000000,3.5944908764019998,2.9948873340153921,3.5684703041731489,3.0470756008539590,20.4493603201935947,10.9487781747380470,20.6841838235965518,5.2144591314656568,65.6335763430111001,16.1632373055754996,65.6335763390507338,20.9990187609136569,10.0009812402911944,31.0000000012048531,0.0012885817361107,9.9989498134592161,9.9985419545981369,0.0012196428465291,0.0002383995343685,4.0898163126850156,4.0898650564086365,0.5213947517927581,-0.0000004221086363,0.0000000000755226,-0.0000000004067350,0.0000000480226850,-0.0000000000149319,-0.0000000000107229,0.0000000000495862,0.0000000000011901

31.5000000000000000,3.5607663925037327,2.9731105410917533,3.5352158218036855,3.0242106639982294,20.2311019055790524,10.7311026823203424,20.3466590377795598,5.3655584098258062,64.8277610707374379,16.0966610956059242,64.8277610557360475,20.9999907735751670,10.5000092196543005,31.4999999932294656,0.0000049157373276,9.9999933826784311,9.4999941846143088,0.5000075175199957,-0.0000017018986382,4.0462212805823130,4.0462209354835368,0.5110051141462199,-0.0000000296234415,0.0000000002006643,0.0000000004480668,-0.0000000431744970,0.0000000000159940,-0.0000000000160238,-0.0000000000185340,0.0000000000181802

32.0000000000000000,3.5468852937797264,2.9641412574565020,3.5215485639931945,3.0148146407077099,20.1414124834116350,10.6414122485965290,20.2087518109586277,5.5740732818059548,64.3501643011528870,16.2154855304535879,64.3501642976759172,20.9999997419481268,11.0000002579510241,31.9999999998991527,0.0000001419223370,9.9999998129151937,8.9999998355580679,1.0000002111964781,-0.0000000458423275,4.0282824956184404,4.0282824868957645,0.5067339228266746,0.0000000248449470,-0.0000000000285308,0.0000000000069130,-0.0000000005018845,-0.0000000000001688,0.0000000001989903,0.0000000000843035,0.0000000000344167

32.5000000000000000,3.5759215089429341,2.9829043465950220,3.5501377747436571,3.0344700456026508,20.3290327333053007,10.8290165834759708,20.4778868758512793,5.9301845928635331,64.5569196092227457,16.7592011763348943,64.5569196195403379,20.9999889171290590,11.5000110828798814,32.5000000000089386,0.0000000052783214,9.9999947200545964,8.4999994663929588,1.5000058082434611,-0.0000052746517184,4.0658065754790647,4.0658055030901927,0.5156677285026121,-0.0000007244560361,0.0000000009622969,0.0000000001485382,-0.0000000004795875,0.0000000000026132,-0.0000000000091456,-0.0000000000075388,0.0000000000027299

33.0000000000000000,3.5871822837741187,2.9901992600754590,3.5611286562922619,3.0420091263682933,20.4009739554866485,10.9009611592860374,20.5740665484836072,6.2299765829952145,64.4750405361020569,17.1309377460676018,64.4750400807932920,20.9989507631603836,12.0010492295458260,32.9999999927062078,0.0000006659027509,9.9995000621679857,7.9999493261500447,2.0005499516978906,-0.0004992625312667,4.0803498410118726,4.0802479894966543,0.5191193256384121,-0.0000041981385828,0.0000000025774105,-0.0000000069116709,-0.0000002117354494,-0.0000000002573166,-0.0000000003268377,0.0000000006543033,0.0000000001160815

33.5000000000000000,3.5625923112298721,2.9742907427458287,3.5370144565717085,3.0254474398000464,20.2429070634692252,10.7428914234961077,20.3412267115700871,6.3946036423595816,63.8341344511379418,17.1374950659375038,63.8341344515010078,20.9999688579009991,12.5000311419390719,33.4999999998400710,0.0000270370609334,9.9999729393776722,7.4999689052758551,2.5000311183316088,-0.0000000235848862,4.0485814782208793,4.0485814734598318,0.5115670168936568,-0.0000005009381544,0.0000000000049935,0.0000000000097798,0.0000000001305383,0.0000000000004587,0.0000000000011279,0.0000000000008775,0.0000000000006696

34.0000000000000000,3.5951056376390733,2.9952990088505920,3.5690270870156500,3.0474561338216350,20.4529902073117675,10.9529902884055943,20.6255578317605490,6.7804225874750852,64.0785479940872875,17.7334128560244899,64.0785480207676130,20.9999999903727428,13.0000000476972204,34.0000000380699632,0.0000001052361324,9.9999999478087691,6.9999998176320304,3.0000001150325946,0.0000000638087697,4.0905980392266326,4.0905980536158228,0.5215709663536615,0.0000000162466463,-0.0000000010050383,-0.0000000002414152,0.0000000128174880,-0.0000000002017713,0.0000000000283141,0.0000000000050971,-0.0000000000956467

34.5000000000000000,3.5537834808256612,2.9685985863913826,3.5283407031021521,3.0194842333839773,20.1859857706598014,10.6859821720147785,20.2524093225310899,6.8695660332250901,63.1883952509257085,17.5555482052398908,63.1883952509215021,20.9999927444289192,13.5000072555710364,34.4999999999999574,0.0000063093913504,9.9999936907176838,6.4999927442109104,3.5000072556800630,0.0000000001090297,4.0371971727972777,4.0371971728192770,0.5088564697170983,-0.0000000457403740,0.0000000000000142,-0.0000000000000269,-0.0000000000011064,-0.0000000000000011,0.0000000000000025,-0.0000000000000001,-0.0000000000000032

35.0000000000000000,3.5631262812328486,2.9746354432475766,3.5375397230570114,3.0258085596047231,20.2463544325406062,10.7463544326331224,20.3284725766762797,7.1642362883697315,63.0748270092169747,17.9105907210028796,63.0748270092366070,21.0000000000613483,13.9999999999386002,34.9999999999999503,0.0000000000052560,10.0000000000268354,5.9999999999971463,3.9999999999707270,0.0000000000320889,4.0492708865077418,4.0492708865142548,0.5117311634572251,0.0000000000094706,0.0000000000000074,-0.0000000000000181,0.0000000000049187,0.0000000000000000,0.0000000000000000,0.0000000000000000,0.0000000000000000

35.5000000000000000,3.5827682264419467,2.9873271620348461,3.5568794803066708,3.0391046420893573,20.3732715828102258,10.8732715822767165,20.4888080686124248,7.5077351744289631,63.1120796514432527,18.3810067567127717,63.1120796514507276,20.9999999608212526,14.5000000391650463,35.4999999999863007,0.0000000004251375,9.9999999811511291,5.4999999976855474,4.5000000207397495,-0.0000000184248576,4.0746543222909821,4.0746543185232742,0.5177748382172612,0.0000000004573701,0.0000000000001423,0.0000000000006723,0.0000000000006210,0.0000000000000159,0.0000000000000351,0.0000000000000235,0.0000000000000215

36.0000000000000000,3.5599002276345479,2.9725509469870715,3.5343633472067539,3.0236248013609019,20.2255094520440935,10.7255087348467466,20.2899407299783299,7.6610789175947387,62.5154502130574841,18.3865876524550202,62.5154502127981857,20.9999985724881064,15.0000014274853921,35.9999999999734968,0.0000012393751226,9.9999987595627324,4.9999985746763347,5.0000014264045287,-0.0000000010790021,4.0451018933803358,4.0451018931619895,0.5107385459015283,-0.0000000471393122,0.0000000000000056,-0.0000000000536695,0.0000000000020004,0.0000000000000245,0.0000000000000612,0.0000000000000388,0.0000000000000319

36.5000000000000000,3.5955736109334526,2.9956015362235870,3.5694880538769698,3.0477730373536387,20.4560153589555753,10.9560153041623671,20.5754479514077282,8.0865827988694274,62.7814633143280929,19.0425981032933649,62.7814633144701375,20.9999999176985064,15.5000000818001276,36.4999999994986339,0.0000000687569834,9.9999999297044617,4.4999999232721555,5.5000000792639865,-0.0000000024896972,4.0912030709205043,4.0912030704073503,0.5217150165285853,-0.0000001942851707,0.0000000000130746,-0.0000000000017777,0.0000000000034642,-0.0000000000002746,-0.0000000000000369,0.0000000000000172,0.0000000000000049

37.0000000000000000,3.5543664373408537,2.9689751611019717,3.5289145260206674,3.0198787393627482,20.1897515131125296,10.6897478035266058,20.2349304817321674,8.1445763130318074,61.9246821541451453,18.8343241165761093,61.9246821522131654,20.9999926879449959,16.0000073120202373,36.9999999999652331,0.0000063531783817,9.9999936440121591,3.9999926940522879,6.0000073089839745,-0.0000000030428819,4.0379503137221633,4.0379503132566104,0.5090357869344895,0.0000001215202229,0.0000000002033985,-0.0000000000061176,0.0000000002662534,-0.0000000000642955,0.0000000001392834,0.0000000000134361,0.0000000000415847

37.5000000000000000,3.5957154744708384,2.9956521727245571,3.5695652154149506,3.0478260855552528,20.4565217257493117,10.9505918142360663,20.5541007317993731,8.6146255540745376,62.2608695371867711,19.5652173683127515,62.2608701629408543,20.9886343352834182,16.5113656647124678,37.4999999999958860,0.0098831853975448,9.9901168138836898,3.4886343367261565,6.5113656639931552,-0.0000000007188972,4.0913043453481768,4.0913043452013378,0.5217391298216734,0.0000633024533121,0.0000000000017289,0.0000000000352031,-0.0000000000025804,0.0000000000000605,-0.0000000000001659,-0.0000000000000833,0.0000000000001575

38.0000000000000000,3.5259967961169463,2.9506438819927379,3.5009811665580224,3.0006745546347910,20.0064389490248082,10.5064387677018427,20.0076652464120812,8.5052124778803844,61.0141042034671557,19.0116512464403158,61.0141042041847754,20.9999998420665008,17.0000001562183733,37.9999999982848777,0.0000002612840866,9.9999998065936264,2.9999997086668082,7.0000002237757828,0.0000000676980106,4.0012877666382662,4.0012877781385097,0.5003066117484294,0.0000003106425230,0.0000000000290984,0.0000000001708915,-0.0000000000100041,0.0000000000011552,0.0000000000085585,0.0000000000033708,0.0000000000012545

38.5000000000000000,3.5614206750032689,2.9735333619598792,3.5358603554303225,3.0246539962378352,20.2353336018633492,10.7353334331881509,20.2745558715024323,8.9461113529758141,61.2598894791586588,19.6814447877935201,61.2598894832705270,20.9999998289800303,17.5000001678323045,38.4999999968123348,0.0000001347008575,9.9999998576258164,2.4999998483458685,7.5000001597432187,-0.0000000077253273,4.0470667139636820,4.0470667124003192,0.5112063581245070,0.0000000012660052,0.0000000000755342,0.0000000011642030,0.0000000001010761,0.0000000000081373,0.0000000000178726,0.0000000000096933,0.0000000000145470

39.0000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

39.5000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

40.0000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

40.5000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

41.0000000000000000,2.0000136651124238,2.0000136484706057,2.3858950343831626,2.0000136605404273,10.5001365576932457,0.0000010068408768,10.0001365344542599,0.0000009588960606,40.0002730863656240,0.0000019657369374,40.0002730842340100,21.0000001338387747,19.9999998660023586,40.9999999998411369,0.0000000005988027,10.0000000634618615,0.0000000000000254,9.9999999330011669,0.0000000641180051,2.0000137497628825,2.0000137560350062,0.0000000479448034,-0.0000000391016334,-0.0000000006000414,0.3858813262929583,0.0000000003505501,0.0000000000012637,0.0000000000081501,-0.0000000000000000,-0.0000000000444760

41.5000000000000000,1.9372773239377430,1.9372517284232003,1.9622514427530464,1.9622512662852420,10.1264694914115232,0.0000109532188845,9.3765180241988197,0.0000099100382897,38.9917834703721979,0.0000211027674243,38.9918251691277646,21.5402356746585113,19.4887514396761077,41.0289871143346190,0.0000247229784215,10.2572438989661947,0.0000002102893630,9.7443756146933715,0.2564463764959360,1.9372506660060187,1.9622502464798359,0.0000005085004199,0.0000261817782923,-0.0000000079262174,0.0000006876575761,0.0000000008302015,0.0000000002999685,-0.0000000019916097,0.0000000001692692,-0.0000000012794664

42.0000000000000000,1.9372898570875479,1.9372601027212557,2.4800362723543552,1.9622590735785774,10.1265768826284113,0.0000000143391746,9.3766283157097572,0.0000000129735390,38.9919865038408204,0.0000000279590924,38.9919865052449666,21.5402318030326896,19.4887812918208319,41.0290130948535250,0.0000000705409995,10.2572532076279703,0.0000000030071157,9.7443906444068578,0.2564313153879605,1.9372601041104338,1.9622590749351045,0.0000000006656927,0.0000297536106578,0.0000000000098191,0.5177771980856845,-0.0000000000267953,-0.0000000000003360,0.0000000000003747,-0.0000000000003964,0.0000000000004933



==> instance-2-pollution_limit-SA-symmetric.csv <==
# instance_name: instance-2
# independent_variable: pollution_limit
# technology: ---
# fineness: 3
# equilibrium_subsolver: knitro
# agent_subsolver: knitro100
# agent_optimality_tolerance: 0.005
# minimum_distance_parameter_tolerance: 0.02
# minimum_distance_limit_tolerance: 0.1
# unique_solution: True
# prior_searching: True
# minimum_guess: 2
# maximum_guess: 3
# variational: False
pollution_limit,bid_node0_tech0,bid_node0_tech1,bid_node1_tech0,bid_node1_tech1,agent_utility0,agent_tax0,agent_utility1,agent_tax1,operation_cost,total_tax,iso_cost,pollution0,pollution1,total_pollution,production_node0_tech0,production_node0_tech1,production_node1_tech0,production_node1_tech1,flow_0to1,price0,price1,tax,KKTCL_node0_tech0,KKTCL_node0_tech1,KKTCL_node1_tech0,KKTCL_node1_tech1,KKTCU_node0_tech0,KKTCU_node0_tech1,KKTCU_node1_tech0,KKTCU_node1_tech1

25.0000000000000000,3.5000001408615300,3.0000000809773608,3.5000001375793173,3.0000000173079950,20.0000009075476441,6.1170379531904890,20.0000010951568150,6.3829647132632417,67.5000020018631801,12.5000026659459138,67.5000023167864640,12.2340732971507613,12.7659267038648725,25.0000000010156320,7.7659264662974641,2.2340734154266486,7.2340735323534471,2.7659265857557127,-0.0000001182257956,4.0000002448714556,4.0000002220269275,0.5000001066378366,0.0000000029047929,0.0000000413721301,0.0000000208537107,0.0000000000000346,0.0000000034165102,-0.0000000009148712,0.0000000017275581,-0.0000000014201951

25.5000000000000000,3.5000000073571051,3.0000000080600149,3.5000000073974453,3.0000000094664530,20.0000000746217097,6.3623262933330134,20.0000000744595035,6.3876736982129581,67.2500001517958310,12.7499999915732829,67.2500001606047988,12.7246525950759910,12.7753474048693860,25.4999999999453735,7.2753474064481995,2.7246525943138962,7.2246525962937209,2.7753474042878321,0.0000000000907932,4.0000000068892536,4.0000000069074666,0.4999999996695405,0.0000000001577161,0.0000000005222156,0.0000000001788538,0.0000000019110767,0.0000000000190179,0.0000000000125084,0.0000000000180155,0.0000000000131453

26.0000000000000000,3.5000000000988551,3.0000000000978249,3.5000000000975402,3.0000000000982561,20.0000000010713492,6.5120169296559549,20.0000000011734897,6.4879830709116977,67.0000000027001050,13.0000000004248299,67.0000000030163392,13.0240338588862947,12.9759661413993506,26.0000000002856453,6.9759661413559746,3.0240338587651605,7.0240338589564706,2.9759661412214404,-0.0000000000086519,4.0000000001041887,4.0000000001029692,0.5000000000163396,0.0000000000019380,0.0000000000074829,0.0000000000018502,0.0000000000090548,-0.0000000000000115,0.0000000000003017,-0.0000000000000175,0.0000000000002726

26.5000000000000000,3.4999999742676109,2.9999999475751435,3.5000000115960823,2.9999999972545046,20.0000000932236084,5.5801293517323467,19.9999996253558514,7.6698710227866203,66.7499996678517959,13.2500003780165123,66.7499996461335598,11.1602583850675661,15.3397416079373450,26.4999999930049128,8.8397420949369359,1.1602581450653149,4.6602578578329359,5.3397418750522041,0.0000002514556738,3.9999999772417678,4.0000000378403531,0.5000000142647740,0.0000000167118807,-0.0000000008174065,-0.0000000000000062,-0.0000000000205879,0.0000000044007470,-0.0000000007510150,-0.0000000022886361,0.0000000034580559

27.0000000000000000,3.5000000004335017,3.0000000000062825,3.5000000004262999,2.9999999999103988,20.0000000017575523,7.9550414440253743,20.0000000038563819,5.5449585675312560,66.5000000056178919,13.5000000115586101,66.5000000055167391,15.9100828744286424,11.0899171255673981,26.9999999999960423,4.0899171255140203,5.9100828744573111,8.9100828744919092,1.0899171255377444,-0.0000000000291822,4.0000000008625944,4.0000000008544632,0.5000000004280967,-0.0000000000009908,-0.0000000000001007,-0.0000000000000409,-0.0000000000878676,0.0000000000000048,0.0000000000000178,0.0000000000000255,0.0000000000000033

27.5000000000000000,3.5000000004506875,3.0000000004942473,3.5000000004335021,3.0000000004765583,20.0000000045138684,7.0787414091437677,20.0000000046515218,6.6712585896667598,66.2500000091662571,13.7499999988106971,66.2500000091684598,14.1574828195120830,13.3425171804875760,27.4999999999996589,5.8425171803153928,4.1574828195983446,6.6574828196856393,3.3425171804009679,-0.0000000000864170,4.0000000004074119,4.0000000003901279,0.4999999999567526,0.0000000000000350,0.0000000000003436,0.0000000000001286,-0.0000000000000604,0.0000000000000066,0.0000000000000028,0.0000000000000023,0.0000000000000045

28.0000000000000000,3.5000004742466624,3.0000002635833818,3.5000005026762522,3.0000002653751072,20.0000041540287157,7.0255154032469482,20.0000037963078832,6.9744908067989257,66.0000079581055275,14.0000062141383363,66.0000079901760301,14.0510245697074367,13.9489754221076421,27.9999999918150806,5.9489757068554878,4.0510244314259749,6.0510243050059023,3.9489755585508699,0.0000001374148460,4.0000006995858923,4.0000007164939539,0.5000002219335120,0.0000000054328578,0.0000000167017841,0.0000000164335993,0.0000000014558599,0.0000000009411425,-0.0000000004335573,0.0000000011534047,-0.0000000012961937

28.5000000000000000,3.5000000010389805,2.9999999990604711,3.5000000023295641,2.9999999993435025,20.0000000348396973,6.7861038219734313,20.0000000198815897,7.4638962763392911,65.7500000805094658,14.2500000829270306,65.7500000788651846,13.5722075649642058,14.9277924658071797,28.5000000307713854,6.4277924644171600,3.5722075502735229,5.0722075459853384,4.9277924599109202,0.0000000031858018,4.0000000044949662,4.0000000051524776,0.5000000029097204,-0.0000000005639823,0.0000000003526383,0.0000000000574150,0.0000000000014568,-0.0000000000907389,-0.0000000001035505,-0.0000000000505330,-0.0000000001523931

29.0000000000000000,3.5000008667251912,3.0000004468423485,3.5000007538153342,3.0000004758915377,20.0000060225316183,7.1985696611866077,20.0000056731388938,7.3014375469660067,65.5000125246860989,14.5000080382645624,65.5000139077986887,14.3971313411352391,14.6028669986417867,28.9999983397770293,5.6028688765693646,4.3971312322829368,5.3971327825577138,4.6028671080420365,0.0000001091260049,4.0000009795445894,4.0000009939584613,0.5000002771815366,0.0000001501240022,0.0000000000270213,0.0000000323645348,0.0000000003308414,0.0000000243905689,0.0000000556235982,0.0000000339548301,0.0000000412921015

29.5000000000000000,3.5000002363186908,3.0000001519362884,3.5000002400961945,3.0000001395671951,20.0000016172478716,7.4609151018884132,20.0000019907945301,7.2890869932212370,65.2500038282858554,14.7500023175107664,65.2500041066799952,14.9218278592685749,14.5781716959292638,29.4999995551978387,5.0781718826590909,4.9218279883047424,5.4218285599854381,4.5781715679719133,-0.0000001280075841,4.0000003047574371,4.0000002880136396,0.5000000785596870,0.0000000098387291,0.0000000003232404,0.0000000291860066,0.0000000000155351,0.0000000007835082,-0.0000000001338933,0.0000000008195760,-0.0000000012934393

30.0000000000000000,3.5000006588458903,3.0000004412735199,3.5000006836179760,3.0000004526636341,20.0000054301372039,7.5571880880519791,20.0000054187147249,7.4428174336053230,65.0000113823360692,15.0000060566907951,65.0000117154708477,15.1143700732328838,14.8856288567005599,29.9999989299334437,4.8856299914693677,5.1143700408817585,5.1143710770480544,4.8856288898262523,0.0000000337600645,4.0000008416870463,4.0000008490221184,0.5000002018896932,0.0000000186389514,-0.0000000000050718,0.0000000351308357,0.0000000001230250,0.0000000004470877,-0.0000000001621334,0.0000000005420601,-0.0000000011323948

30.5000000000000000,3.5000058011594883,3.0000035946168486,3.5000058576647435,3.0000037650237754,20.0000416930618918,7.6432152617721751,20.0000446493691548,7.6068291908101298,64.7500947655948238,15.2500528314553652,64.7501024809036494,15.2863775660640826,15.2136056762478500,30.4999832423119344,4.7136212025103976,5.2863781817768425,4.7863955994974141,5.2136050383752179,-0.0000006051823565,4.0000069403231819,4.0000069726305645,0.5000017321788645,0.0000005716931905,0.0000000000922963,0.0000005730797685,0.0000000001562742,0.0000000307330490,-0.0000000238516957,0.0000000240155732,-0.0000000301700727

31.0000000000000000,3.5000000093462007,3.0000000074281257,3.5000000098418189,3.0000000069364701,20.0000000810504375,7.4319954241153869,20.0000000795343631,8.0680046458169397,64.5000001607939311,15.5000000699866671,64.5000001650873713,14.8639907811158594,16.1360092187754596,30.9999999998913189,5.1360092174968859,4.8639907818094867,3.8639907827665874,6.1360092180044354,-0.0000000007015731,4.0000000115995151,4.0000000114421530,0.5000000022576344,0.0000000000001673,0.0000000003292160,0.0000000006746089,-0.0000000000000076,-0.0000000000381193,0.0000000000008290,-0.0000000000053385,0.0000000000044372

31.5000000000000000,3.5000023843339489,3.0000016652231989,3.5000028238578667,3.0000016579602913,20.0000193227972112,7.9868161855709126,20.0000185267958521,7.7631973063518727,64.2500439012459879,15.7500195039929736,64.2500474342844257,15.9736125902384778,15.5263753856360367,31.4999879758745180,4.0263879071981963,5.9736123415201403,4.4736241565174684,5.5263756145592842,0.0000002389515692,4.0000028715811498,4.0000028598176858,0.5000006191743801,0.0000001276322645,0.0000000000057692,0.0000005751446985,-0.0000000000004564,0.0000000092699883,-0.0000000071993253,0.0000000054950408,-0.0000000117061067

32.0000000000000000,3.4999999993215449,3.0000000012931971,3.5000000013215780,3.0000000015986674,20.0000000123563808,7.9214110440775540,20.0000000075959932,8.0785889192968341,64.0000000196725409,15.9999999633712235,64.0000000191008240,15.8428221244240568,16.1571778755822706,32.0000000000063238,4.1571778836454802,5.8428221203892878,3.8428221160715204,6.1571778797553742,0.0000000041045767,3.9999999986152370,3.9999999997447904,0.4999999988553507,0.0000000001620346,0.0000000009486352,0.0000000010342359,0.0000000001440959,-0.0000000000483473,0.0000000000401483,-0.0000000000192444,0.0000000000323110

32.5000000000000000,3.5000001745475036,3.0000001213064409,3.5000001944863919,3.0000001209934601,20.0000013818694953,8.1922564784682752,20.0000013553241978,8.0577446896461709,63.7500030227760490,16.2500014519111247,63.7500031883436833,16.3845114930070430,16.1154879393996495,32.4999994324066961,3.6154885248516071,6.3845114840777173,3.8845120445273955,6.1154879474361277,0.0000000084885419,4.0000002095975598,4.0000002091343498,0.5000000446741885,0.0000000094832305,0.0000000000001767,0.0000000297783577,-0.0000000000001698,0.0000000002666051,-0.0000000002850763,0.0000000001596337,-0.0000000004356522

33.0000000000000000,3.5000004984228572,3.0000003278012914,3.5000005378979839,3.0000003277253002,20.0000037723586530,8.3115598798315879,20.0000037269956259,8.1884442168567944,63.5000081011383060,16.5000046927119577,63.5000085004600265,16.6231150319364680,16.3768837760167223,32.9999988079531903,3.3768850090483218,6.6231150114440736,3.6231161887591106,6.3768837936288056,0.0000000190537886,4.0000006095237204,4.0000006091068236,0.5000001422033926,0.0000000307646132,0.0000000000002975,0.0000000704099662,-0.0000000000008122,0.0000000006491150,-0.0000000007743466,0.0000000004024440,-0.0000000011163624

33.5000000000000000,3.5000000008051004,3.0000000006233738,3.5000000006396492,3.0000000005251612,20.0000000056153091,8.5890162748568439,20.0000000066864452,8.1609837304807495,63.2500000125572583,16.7500000056591922,63.2500000126086803,17.1780325439098789,16.3219674554469236,33.4999999993568025,2.8219674548320759,7.1780325445389019,3.6780325457450256,6.3219674548509497,-0.0000000006128788,4.0000000009775256,4.0000000008251781,0.5000000001689311,0.0000000000206960,0.0000000000068879,0.0000000000070858,0.0000000000590471,-0.0000000000022989,0.0000000000047061,-0.0000000000022290,0.0000000000021489

34.0000000000000000,3.4999999049427344,2.9999999384491902,3.4999999064247453,2.9999999379003635,19.9999993037701991,8.7797548618917212,19.9999992663257018,8.2202440161631269,62.9999985701837559,16.9999988780326277,62.9999985698835232,17.5595108826774613,16.4404891173669832,34.0000000000444444,2.4404891172108809,7.5595108827332904,3.5595108828547524,6.4404891172561154,-0.0000000000821686,3.9999998724434849,3.9999998723583601,0.4999999670009596,0.0000000014902823,0.0000000017943917,0.0000000030379506,0.0000000013983944,-0.0000000002662679,0.0000000003935791,-0.0000000001220495,0.0000000002975980

34.5000000000000000,3.5000002611158321,3.0000002386077216,3.5000002633503255,3.0000002362550169,20.0000023956934534,8.5690527501992442,20.0000024152998357,8.6809476611406780,62.7500048840290106,17.2500004612029052,62.7500049807319726,17.1381050421872523,17.3618948580867851,34.4999999002740410,2.8618949468102617,7.1381050476884953,2.6381051760884402,7.3618948409991729,-0.0000000112911253,4.0000002635801559,4.0000002613221888,0.5000000133682001,0.0000000110458613,0.0000000019609529,0.0000000155358267,0.0000000018723427,0.0000000001420139,0.0000000001970166,0.0000000001395184,0.0000000002031437

35.0000000000000000,3.4999999434868014,3.0000000068552128,3.4999999375659905,3.0000000044073625,19.9999999564757864,8.8244089274704596,19.9999999800646044,8.6755893374087041,62.4999999410295857,17.4999982658915414,62.4999997945504759,17.6488196037961984,17.3511803941790497,34.9999999979752445,2.3511803517956267,7.6488196260002859,2.6488196537059467,7.3511803702365510,-0.0000000230856437,3.9999999126456318,3.9999999072498791,0.4999999504540440,0.0000000010148817,0.0000000131735469,0.0000000004948160,0.0000000157446280,-0.0000000019813832,0.0000000045372974,-0.0000000023893360,0.0000000045734209

35.5000000000000000,3.5000008276656134,3.0000006562074839,3.5000008511237990,3.0000006447239627,20.0000069793445370,8.7911379766309476,20.0000071033401952,8.9588698045711368,62.2500141042448973,17.7500077922175485,62.2500138857389373,17.5822682346782848,17.9177317432907941,35.4999999779690825,2.4177317298663121,7.5822682524059859,2.0822683027093145,7.9177317202907407,-0.0000000203144229,4.0000010874091769,4.0000010990265800,0.5000002194990859,0.0000000014574307,0.0000000444083465,0.0000000139496361,0.0000000238790831,-0.0000000058211342,0.0000000102175191,-0.0000000040170437,0.0000000116365120

36.0000000000000000,3.4999999920844833,2.9999999945927929,3.4999999922882630,2.9999999944542228,19.9999999420577268,9.0943680946741061,19.9999999405073901,8.9056318316382299,61.9999998825242855,17.9999999262997719,61.9999998811171267,18.1887362638212124,17.8112637362039159,36.0000000000251248,1.8112637376124621,8.1887362631043743,2.1887362623341411,7.8112637369348867,0.0000000007240361,3.9999999903387553,3.9999999905505605,0.4999999979527714,-0.0000000000000973,0.0000000004177188,0.0000000000057724,0.0000000001056627,-0.0000000000385024,0.0000000000664716,-0.0000000000339505,0.0000000001141333

36.5000000000000000,3.5000005397223122,3.0000003600480096,3.5000005401376000,3.0000003600205152,20.0000039863316701,8.9278328001178693,20.0000038444197195,9.3221737599268923,61.7500078308728177,18.2500065599945671,61.7500078304386335,17.8556591819876722,18.6443408181127204,36.5000000001003926,2.1443408182200363,7.8556591818838175,1.3556591818511996,8.6443408181307611,0.0000000000602423,4.0000007195247997,4.0000007195326335,0.5000001797258785,0.0000000000185628,0.0000000000711359,0.0000000004240011,0.0000000000372162,0.0000000000123137,-0.0000000000049493,0.0000000000082728,-0.0000000000051605

37.0000000000000000,3.5000000704162564,3.0000000554621575,3.5000000658465522,3.0000000547198193,20.0000005969173316,8.9366228452643703,20.0000005680307318,9.5633776296228792,61.5000011749679771,18.5000004734185026,61.5000011648484204,17.8732452331490101,19.1267547697884837,37.0000000029374974,2.1267547753798373,7.8732452288845858,0.8732452331713350,9.1267547683085741,0.0000000012615286,4.0000000817078352,4.0000000809799552,0.5000000127950947,0.0000000040399940,0.0000000016567899,0.0000000002688838,0.0000000015674357,0.0000000002004171,-0.0000000001476904,0.0000000004116404,-0.0000000000401494

37.5000000000000000,3.5000001842424040,3.0000001453822125,3.5000001880352909,3.0000001463160388,20.0000015466695977,9.2312250264619440,20.0000014802018420,9.5187766050185552,61.2500030367608446,18.7500016399842693,61.2500030281597247,18.4624484380905542,19.0375515449019055,37.4999999829924633,1.5375515887528353,8.4624484246688603,0.9624484296403358,9.0375515576307848,0.0000000130591585,4.0000002327242870,4.0000002338227203,0.5000000437329138,0.0000000012640328,0.0000000054902358,0.0000000039867775,0.0000000051840989,-0.0000000004252141,0.0000000019705441,-0.0000000010427733,0.0000000024748643

38.0000000000000000,3.5000000201913091,3.0000000119515073,3.5000000182766811,3.0000000090691707,20.0000001024331411,9.1464488595059255,20.0000001218754058,9.8535514072551642,61.0000002251197486,19.0000002672826227,61.0000002280706752,18.2928974616763966,19.7071025372805337,37.9999999989569304,1.7071025090323100,8.2928974763220431,0.2928974923004218,9.7071025224900556,-0.0000000147181056,4.0000000260392161,4.0000000230909345,0.5000000070337532,0.0000000012298132,0.0000000000241399,0.0000000022610811,0.0000000000795669,-0.0000000000016464,0.0000000000234439,-0.0000000000060424,0.0000000000149349

38.5000000000000000,3.5000000591931322,3.0000000394326900,3.5000000591531886,3.0000000394014794,20.0000004206263995,9.3258378075298349,20.0000003973214078,9.9241629522972445,60.7500008179586786,19.2500007598272020,60.7500008180026541,18.6516748788492848,19.8483251211504736,38.4999999999997584,1.3483251208442730,8.6516748790025062,0.1516748791667175,9.8483251209918787,-0.0000000001559047,4.0000000789038035,4.0000000788726222,0.5000000197357715,0.0000000000251589,0.0000000000005356,0.0000000000163905,0.0000000000005136,0.0000000000000582,0.0000000000001057,0.0000000000000530,0.0000000000001137

39.0000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

39.5000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

40.0000000000000000,2.0000000002229310,2.0000000004484488,2.0000000005814247,2.0000000004367844,9.9999999854755597,0.0000000042327336,9.9999997813968093,0.0000000042327335,39.9999999919496858,0.0000000084654672,40.0000000088859906,19.9999999789176179,19.9999995709950653,39.9999995499126868,0.0000000208532352,9.9999999790321912,0.0000004292677398,9.9999995708636629,-0.0000000001229542,2.0000000000249485,2.0000000000132010,0.0000000002116367,-0.0000000000136227,0.0000000000003070,0.0000000003566275,0.0000000000004179,0.0000000000000326,0.0000000000000781,0.0000000000000370,0.0000000000001064

40.5000000000000000,2.0880527953886041,2.0000000000749250,2.0000000003283485,2.0000000000728813,10.0000000008267751,0.0000000003562075,10.0000000007585861,0.0000000003562075,40.0000000019749322,0.0000000007213202,40.0000000019841124,20.0000000001610552,20.0000000000559588,40.0000000002170140,0.0000000000905504,10.0000000000352518,0.0000000001905146,9.9999999999327223,0.0000000000138278,2.0000000001102456,2.0000000001086815,0.0000000000178104,0.0880527952960734,0.0000000000001342,0.0000000002373160,-0.0000000000003215,0.0000000000000206,0.0000000000000429,0.0000000000000079,0.0000000000000853

41.0000000000000000,2.0425237875473230,1.9999999980233312,1.9999999989962198,1.9999999982839154,9.9999999493777416,0.0000000087009758,9.9999999501600918,0.0000000087009758,39.9999998756577000,0.0000000178370004,39.9999999057245503,19.9999999675163025,19.9999999655312735,39.9999999330475760,0.0000000001982631,9.9999999836590199,0.0000000093978152,9.9999999780667288,0.0000000021008975,1.9999999974320566,1.9999999976095431,0.0000000004350488,0.0425237898827611,-0.0000000000010571,0.0000000010591317,0.0000000000039963,-0.0000000000018269,0.0000000000002023,0.0000000000010383,-0.0000000000004572

41.5000000000000000,2.0003922106573269,1.9999999937923678,1.9999999702736722,1.9999999748125445,9.9999996340785167,0.0000000552133004,9.9999998284139249,0.0000000552133026,39.9999994681871414,0.0000001145676006,39.9999996838999650,19.9999996065833692,20.0000003777183970,39.9999999843017662,0.0000000134138789,9.9999997965847456,0.0000000001299380,10.0000001887942300,-0.0000001900705347,1.9999999886000128,1.9999999694768034,0.0000000027606651,0.0003922197758995,-0.0000000000517818,-0.0000000018569535,0.0000000000110755,-0.0000000000048457,-0.0000000000217571,-0.0000000000016589,0.0000000000113795

42.0000000000000000,2.0000123847155078,2.0000123909066825,2.0000084252178008,2.0000070646981163,10.0000698054596224,0.0000002697071615,10.0001230648293955,0.0000002697100344,40.0001935291189596,0.0000005663880727,40.0001946164179003,19.9998928825967006,20.0001059210483056,39.9999988036450063,0.0000006251184805,9.9999461287391096,0.0000006318889568,10.0000526445796751,-0.0000532608836826,2.0000123634526741,2.0000070373640351,0.0000000134854303,0.0000000078545272,0.0000000006563571,0.0000013744495916,0.0000000004517965,0.0000000000771413,0.0000000001732147,0.0000000000812663,0.0000000000885814



==> instance-4-pollution_cost-SA-mod.csv <==
# instance_name: instance-4
# independent_variable: pollution_cost
# technology: 1
# fineness: 2
# equilibrium_subsolver: knitro
# agent_subsolver: knitro100
# agent_optimality_tolerance: 400.0
# minimum_distance_parameter_tolerance: 0.02
# minimum_distance_limit_tolerance: 0.1
# unique_solution: True
# prior_searching: True
# minimum_guess: 70.0
# maximum_guess: 100.0
# variational: False
pollution_cost,bid_node0_tech0,bid_node0_tech1,bid_node0_tech2,bid_node1_tech0,bid_node1_tech1,bid_node1_tech2,bid_node2_tech0,bid_node2_tech1,bid_node2_tech2,iso_cost,production_node0_tech0,production_node0_tech1,production_node0_tech2,production_node1_tech0,production_node1_tech1,production_node1_tech2,production_node2_tech0,production_node2_tech1,production_node2_tech2,flow_0to1,flow_0to2,flow_2to1,price0,price1,price2,tax,KKTCL_node0_tech0,KKTCL_node0_tech1,KKTCL_node0_tech2,KKTCL_node1_tech0,KKTCL_node1_tech1,KKTCL_node1_tech2,KKTCL_node2_tech0,KKTCL_node2_tech1,KKTCL_node2_tech2,KKTCU_node0_tech0,KKTCU_node0_tech1,KKTCU_node0_tech2,KKTCU_node1_tech0,KKTCU_node1_tech1,KKTCU_node1_tech2,KKTCU_node2_tech0,KKTCU_node2_tech1,KKTCU_node2_tech2,agent_utility0,pollution0,agent_tax0,agent_utility1,pollution1,agent_tax1,agent_utility2,pollution2,agent_tax2,total_pollution,operation_cost

20.0000000000000000,54.4672018598693271,62.6557538475614066,83.1348912230784549,50.8733938932433816,63.0122016397044433,82.9083821493794630,86.8594841436632095,57.8392227863721189,84.3967233042602913,778931.3823774217162281,1799.9999999999884039,1799.9999998808523287,1.4874498195528425,200.0000000000268301,1799.9999999524716259,0.4501793397690945,2399.9999997680570232,1199.9999999977251264,811.0520367983613141,-132.6377185601203905,731.3627470993601492,-863.9920852929740249,85.6348915543009923,85.4080239574362139,86.8967233043290577,0.0000000000045644,0.0000000000089017,0.0000000000673773,-0.0000003311651517,0.0000000000976544,0.0000000002779943,0.0003581919752924,0.0000000000120613,0.0000000000048062,-0.0000000000465314,31.1676896944378896,2.9791377067925398,0.0000000000258741,34.5346300642879385,2.3958223179997384,-0.0000000000017988,0.0372391606780958,9.0575005179475720,-0.0000000000006173,200290.2725862967490684,1800.7437247906286757,0.0000000082193147,62817.3570459640977788,1800.2250896223561085,0.0000000082169474,244394.1752665759122465,1605.5260183969057834,0.0000000073282630,5206.4948328098907950,764540.9781686932547018

21.6666666666666679,85.0673862228714199,63.4236752631742249,82.5895530956859290,84.7843367019814735,63.1976881525023515,82.3635331547672109,86.3309949692304599,64.6642703152108282,83.8412450858038198,856980.1397440588334575,1799.9999999978404048,1799.9085567058384640,0.0000000067772458,199.9999999999315889,1799.9283672665014819,0.0000000066429454,2399.9999999971432771,1199.9999999976960225,813.1208982042774096,-132.9896056491060108,730.1441785759665208,-863.1254031401870179,85.0895530926170238,84.8635331534300974,86.3412450858036635,0.0000000000000072,0.0000000000000073,0.0000000000000000,0.0000000030689253,0.0000000000000072,0.0000000000000000,0.0000000013371088,0.0000000000000073,0.0000000000000001,0.0000000000001532,0.0221668697456000,-0.0007888372239044,0.0000000000000018,0.0791964514486341,-0.0008216657389549,0.0000000000000003,0.0102501165732182,0.0103081039261442,0.0000000000000030,195320.2492673615342937,1799.9085567092270139,0.0000000000129593,58725.4046519150433596,1799.9283672698229566,0.0000000000129595,239951.8789629811944906,1606.5604490998348410,0.0000000000115672,5206.3973730788848115,751040.6816984749166295

23.3333333333333286,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

25.0000000000000000,76.2192904684357302,60.0911333432579653,82.5902458572107889,83.1882708393246304,59.8651253899761784,82.3642144714209934,83.2428599311532906,61.3415681215998987,83.8415681215998916,833338.6611267308471724,1800.0000000000000000,1799.6813008595584051,0.0000000000003455,200.0000000000000000,1799.7178516309584211,0.0000000000002839,2400.0000000000000000,1199.9999999999990905,813.5517731623515374,-132.9952655286183472,729.9241811338921480,-862.9110698269257682,85.0902458572104621,84.8642144714208939,86.3415681215998916,0.0000000000000000,0.0000000000000000,-0.0000000000000000,0.0000000000003348,0.0000000000000000,0.0000000000000000,0.0000000000000968,0.0000000000000000,-0.0000000000000050,-0.0000000000000010,8.8709553887747337,-0.0008874860475076,0.0000000000000000,1.6759436320962673,-0.0009109185552804,-0.0000000000000024,3.0987081904466023,0.0000000000000000,-0.0000000000000040,189318.4823418716841843,1799.6813008595586325,0.0000000000000000,52722.8242871264155838,1799.7178516309586485,0.0000000000000000,235954.9597948111477308,1606.7758865811747455,0.0000000000000000,5206.1750390716915717,735056.3743764179525897

26.6666666666666679,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

28.3333333333333321,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

30.0000000000000000,83.4596576818008629,55.0443031058113661,82.5899462451295108,84.3287289421675297,54.8630688997395453,82.3639392369182701,61.9582718508792425,56.3222168598580168,83.8417894561937942,795405.3653432946885005,1800.0000000000000000,1800.0000000000000000,0.0000000000006637,200.0000000000000284,1799.9999999999990905,0.0000000000010763,2400.0000000000000000,1200.0000000000002274,812.9603739484790594,-132.9829842877652766,730.2283943774402815,-863.2029962777703531,85.0899462451286723,84.8639364999413317,86.3417894561937942,0.0000000000000001,0.0000000000000000,0.0000000000000000,0.0000000000008434,0.0000000000000000,-0.0000000000000000,0.0000027369769304,0.0000000000000000,0.0000000000000000,0.0000000000000000,1.6302885633277973,0.0456431393172862,0.0000000000000000,0.5352075577737890,0.0008676002017914,0.0000000000000000,24.3835176053145588,0.0195725963357812,0.0000000000000000,180323.8064824631728698,1800.0000000000002274,0.0000000000001800,43727.8729998826529481,1799.9999999999995453,0.0000000000001800,229953.6646352362877224,1606.4801869742398139,0.0000000000001606,5206.4801869742395866,711042.1740334605565295

31.6666666666666679,85.4244193677665891,53.7628852569033526,82.9299860305796415,85.1395271317192339,53.5351501435831523,82.7032636226372091,86.6868142569427533,55.0201507199501521,84.1868290692883079,860473.8161639194004238,1799.9999988195136211,1799.9999983005955073,0.0000005391656329,199.9999999105154131,1799.9999995122632299,0.0000014660788762,2400.0000048206570682,1200.0000073677224464,812.9603643182909991,-132.9829849828451813,730.2283927425980892,-863.2029953345941067,85.4299832205572898,85.2030702765218990,86.6868290688613428,0.0000000000931200,0.0000000000029521,0.0000000000014598,0.0000028120424170,-0.0000000000154647,0.0000000000015113,0.0001938068379809,0.0000000000027111,0.0000000000043444,0.0000000005786293,0.0055638426523043,0.0004312902989498,-0.0000000000032498,0.0635431501296122,0.0012534268007271,-0.0000000004473884,0.0000148105747812,0.0000116808221701,0.0000000000054006,178547.9394711799977813,1799.9999985701783771,0.0000001676159999,41406.1405426125493250,1800.0000002453027719,0.0000001676160000,229476.3112614630372263,1606.4801895268678891,0.0000001495954352,5206.4801883423497202,706467.2207883616210893

33.3333333333333286,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

35.0000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

36.6666666666666714,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

38.3333333333333357,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

40.0000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

41.6666666666666714,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

43.3333333333333357,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

45.0000000000000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

46.6666666666666714,32.4510225210100742,40.1089031877539668,81.2170170733601395,32.1743947968174311,40.6878719545547014,81.3008737040430702,31.8774366827315276,41.6199728164916962,85.7866272327305239,621308.8400534933898598,1799.9999999971712441,0.0001830997261207,2400.0000003701729838,199.9999999975069898,0.0002106775823912,1000.0000005975881550,2399.9999999980905159,0.0000669733470064,2211.3713443496021682,332.5659076922709687,863.1560832397378817,-530.6054080547728518,86.7755672323787053,87.3546650643708347,88.2866272324048964,0.0000000000584976,0.0000000000557420,0.0000026855658001,0.0000000000547228,0.0000000000552514,-0.0001264235764833,0.0000000000547136,0.0000000000557654,0.0000122552914641,0.0000000000156936,54.3245447125406855,0.0000000000639873,3.0585501496823482,55.1802702687327837,0.0000000000603805,3.5537913515768129,56.4091905508669385,0.0000000000594428,0.0000000000385483,166457.3823971972742584,1200.0001832848126924,0.0000000701971307,22325.5982248449145118,500.0002109763764793,0.0000000292488123,224684.2871082058700267,1105.6857391481480590,0.0000000646799621,2805.6861334093373443,862376.9937856635078788

48.3333333333333357,82.9562329768381232,40.6497361393473966,83.5406592551103842,83.6173135430042009,41.2435917890233910,84.0141033586779855,88.2026518630913330,42.1991695103086712,88.0325601163767999,870943.8826220720075071,1799.9999975623418322,0.0000457244748007,2399.9999982503518368,199.9999976247646316,0.0000517575822663,999.9999985687601338,2400.0000048422148211,0.0001367542030079,2211.3715708233089572,332.5659153530726257,863.1559349037895572,-530.6052531900617169,88.9830604001217438,89.5768899250091835,90.5325601190967006,0.0000000002137405,0.0000000002069606,0.0000090846992492,0.0000000002066283,0.0000000002035833,0.0000352036755141,0.0000000002067147,0.0000000002068493,-0.0000572696685641,-0.0000000004085678,6.0268274246566804,0.0000000002091884,2.9424011440509914,5.9595763833969189,0.0000000002088768,3.0627865659058706,2.3299082577626424,0.0000000002354822,-0.0000000000153749,175728.8534817098698113,1200.0000448496507488,0.0000002564886096,24992.2677513727285259,500.0000510419623083,0.0000001068702609,235041.1201130269328132,1105.6859221658573915,0.0000002363298618,2805.6860180574703918,884671.9761269537266344

50.0000000000000000,40.4905550351434655,40.0000158282243348,82.0324165297661096,43.5142977942599103,40.5999337142566574,83.9045539965628819,84.8009083189153330,112.3526407106204061,89.0668961854706822,776878.8443616166478023,1800.0000000009154064,0.0000005414762375,2399.9999997346408236,200.0000000018853257,0.0000013598860174,999.9999994138431703,2399.9999998379075805,-0.0000000005956480,2211.3717998131805871,332.5659178074193392,863.1558915555259546,-530.6052086970958044,89.9996933434987056,90.6003076597416737,91.5668961861943984,0.0000000000177903,0.0000000000176877,0.0003228765366625,0.0000000000176605,0.0000000000175230,-0.0003739445770666,0.0000000000176428,0.0000000000176678,70.7857445248427126,-0.0000000000265152,49.5091383079725915,0.0000000000615290,5.4672768130184322,47.0860098650942902,0.0000000000177724,4.1957536625001524,6.7659878666518960,0.0000000000177544,-0.0000000000007681,179998.7120407653274015,1200.0000004087967227,0.0000000213483600,26220.3691879202451673,500.0000010668076129,0.0000000088951500,239810.8293699875939637,1105.6858999059945745,0.0000000196704839,2805.6859013815992512,894939.6545916369650513

51.6666666666666714,54.1965611854175222,40.0344322526172220,84.8921367013141719,91.4706644161514930,40.6472301731832175,84.3603609819415823,61.8192804766400741,61.0090182841468263,90.7979266727804486,767132.1093371690949425,1799.9999999972026217,-0.0000045475742591,2399.9999996118917807,199.9999994895420059,0.0000256438615280,999.9999996723107643,2400.0000000022687345,0.0000000077874829,2211.3717809903632769,332.5659064070991349,863.1558977249707141,-530.6052212978773923,91.7010966483877894,92.3130651073612540,93.2979266737575301,0.0000000000532196,0.0000000000522617,0.0000024003653965,0.0000000000537810,0.0000000000511990,0.0008316831190300,0.0000000000535206,0.0000000000523057,19.3777582822138257,0.0000000000036361,37.5045354608573902,0.0000000000654500,4.3089599599821620,0.8424006837451584,0.0000000000674202,5.4527041364797819,31.4786461952845684,0.0000000000529416,0.0000000000348484,187144.6059191807580646,1199.9999952583716549,0.0000000638635197,28275.6780950454813137,500.0000254800169159,0.0000000266098014,247793.2543567342509050,1105.6858905029691869,0.0000000588441608,2805.6859112413576440,912123.2816370887449011

53.3333333333333357,88.9617620213288092,40.8929627571188590,86.7055274222335726,88.4671200681462722,41.5097987042110219,84.4704984055354515,91.1666036332166385,45.7014408032665287,93.3549866157790689,909659.2229483840055764,1799.9999999986646344,0.0000000326310186,2399.9999999998717612,199.9999999992659241,0.0000000011669322,999.9999999974668299,2399.9999999999167812,0.0000000133962993,2211.3718006483400131,332.5659167572936212,863.1558923563715098,-530.6052068823887566,94.2143915783593542,94.8431324665387336,95.8549866157874533,0.0000000000018503,0.0000000000018558,0.0119045121933733,0.0000000000018564,0.0000000000018396,-0.0000004289636110,0.0000000000018545,0.0000000000018564,3.1797875208245130,0.0000000000018555,5.2526295570254256,0.0000000000018662,5.0088641561198930,6.3760123983876378,0.0000000000018588,7.8726340609999550,4.6883829825661918,0.0000000000018563,0.0000000000018591,197700.4446290084742941,1200.0000000325669589,0.0000000022203600,31311.7589597464466351,499.9999999999003535,0.0000000009251500,259584.8086781019519549,1105.6859003375664088,0.0000000020458506,2805.6859003700333233,937506.7563203988829628

55.0000000000000000,72.2858356995361646,40.8902878655414099,87.8844047970423077,70.3126703236439852,41.5311214136364342,87.9715320809107624,69.3778669056888049,42.6780452041023111,95.0605212988657797,833820.6087929075583816,1799.9999999999911324,-0.0000001019306633,2399.9999999993424353,199.9999999999901661,0.7041645732831812,999.9999999993868869,2399.9999999999959073,0.0000000023825237,2210.6750727027424546,332.3313539861634922,863.3892205363356425,-531.0731047019236257,95.8902878654962336,96.5297600159699130,97.5605212988664761,0.0000000000000367,0.0000000000000367,0.0000000000589144,0.0000000000000366,0.0000000000000363,0.0013613976744779,0.0000000000000366,0.0000000000000367,0.1175239052403882,0.0000000000000309,23.6044521659600726,0.0000000000000382,5.5058830684529481,26.2170896923259278,0.0000000000000374,6.0582279350582713,28.1826543931776889,0.0000000000000371,0.0000000000000345,204739.2090349837089889,1199.9999998977405085,0.0000000000440400,33336.7892219632049091,500.7041645729766515,0.0000000000183758,267439.1701345980982296,1105.3375363537536487,0.0000000000405659,2806.0417008244708086,954397.3407866121269763

56.6666666666666714,49.6812301359845492,40.8906909767541649,82.9178280143117661,81.8215776246328943,41.5417411908779783,85.1215553158022828,57.9212597402638565,42.5894984967778001,96.7561651619728025,756918.1803803161019459,1799.9999999999995453,-0.0000000001337998,2399.9999999999963620,199.9999999999976126,0.0000000060702364,999.9999999999924967,2400.0000000000000000,-0.0000000001955603,2211.3718006845124364,332.5659167675372601,863.1558923151554836,-530.6052069006702823,97.5573576430085438,98.2084078557565050,99.2561651619727741,0.0000000000000006,0.0000000000000003,0.0000000004123613,0.0000000000000003,0.0000000000000003,0.0000000017881574,0.0000000000000003,0.0000000000000003,0.0000000014717364,0.0000000000000202,47.8761275070240018,0.0000000000000003,12.1395296286967689,16.3868302311236249,0.0000000000000003,10.5868525399542399,41.3349054217089105,-0.0000000000000007,0.0000000000000076,211740.9021006356924772,1199.9999999998644853,0.0000000000007200,35350.0894269168420578,500.0000000060665002,0.0000000000003000,275268.9075155329774134,1105.6859003420606768,0.0000000000006634,2805.6859003479921739,971269.6430980754084885

58.3333333333333357,94.9103955032913973,40.9309515166476388,89.7957407593441985,91.5983281363417916,41.6078242028059933,89.7440022603850025,85.7392522697213337,43.3594823937300191,98.4928619223766333,932019.1309828044613823,1799.9999999986623607,0.0000000132924026,2399.9999999996093720,199.9999999974104696,0.0688856268391538,999.9999999976670324,2400.0000000006593837,0.0000000037472830,2211.3036422385207516,332.5429704725002011,863.1787179079060479,-530.6509796553165188,99.2642848497931141,99.9266804019960944,100.9928619223766049,0.0000000000001238,0.0000000000000030,0.0000000001883984,-0.0000000000000000,0.0000000000000002,0.0144771338274354,-0.0000000000000000,0.0000000000000000,0.6999538046869427,0.0000000000001389,4.3538893464996384,0.0000000000000001,6.9685440904488809,8.3283522656541944,-0.0000000000000192,7.6826781416109347,15.2536096526552551,-0.0000000000000001,0.0000000000000485,218909.9963690039876383,1200.0000000130971785,0.0000000001485600,37412.1262408074544510,500.0688856256726922,0.0000000000619085,283276.2015381456585601,1105.6518211230077213,0.0000000001368797,2805.7207067617773646,988505.3709525760496035

60.0000000000000000,93.3894079467130496,40.0003271539022052,91.7243418841784006,94.0643687296849862,40.6677106696151043,92.1701251034212845,95.3084543309414016,41.7417093282434379,99.2417093176327256,961451.3910087632248178,1799.9999999998378826,0.0000000467145074,2399.9999999998731255,199.9999999998516671,0.0000839747143604,999.9999999998632347,2399.9999999998331077,0.0000793641940416,2211.3716381925264614,332.5658887575938252,863.1559202239195656,-530.6052626564057846,100.0003606984821971,100.6677142675494139,101.7417093208048442,0.0000000004979989,0.0000000000000143,-0.0000335415812425,0.0000000000000143,0.0000000000000142,-0.0000035984293584,0.0000000000000143,0.0000000000000144,0.0000000000780400,-0.0000000030181901,6.6109527517675000,0.0000000000050063,5.7760188145509019,6.6033455378626771,0.0000000000000164,5.9975891643752881,6.4332549898632836,-0.0000000068641033,0.0000000004024472,222001.5149330092826858,1200.0000000466511665,0.0000005975986800,38301.2571768640191294,500.0000839746459746,0.0000002489994918,286730.6727699660696089,1105.6858984604573379,0.0000005506303612,2805.6859824817547633,995943.1824706454062834


